Linear Decision Tree Policies for Integer Linear Programs

We study optimal decision policies, represented as linear decision trees, for integer linear programs with a fixed feasible set and varying cost vectors. Once synthesized for a given feasible set, they return an optimal solution for any queried cost vector through a sequence of linear tests. We show that there exists a policy performing this operation in a polynomial number of arithmetic operations in the worst case. In contrast, deciding whether there exists an exact policy with a prescribed maximum number of leaves is $\Sigma_2^p$-complete. Alongside these theoretical results, we develop a practical construction framework to synthesize policies within a specific subclass of linear decision trees. Our computational experiments show that, although policy synthesis can be time-intensive, it allows one to retrieve optimal solutions orders of magnitude faster than classical and specialized solution methods on repeated queries. Overall, this paradigm provides a different perspective on the solution of integer linear programs and offers a principled offline-online approach for repeated optimization.

==> data/cut_build.csv <==
dims,time-limit,baseline,kdtree,faiss,bruteforce,hnsw,cvhull,ldtree,ldtree-subopt,ldtree-greedy
3,43200.00,,0.00009102375030517578,1.4769035339355469e-05,,0.0005848950958251953,0.06339693069458008,0.001460836,,0.0974128246307373
4,43200.00,,0.000094031982421875,1.6253204345703125e-05,,0.00041680999755859375,0.06339025497436523,2.820346051,,0.13876652717590332
5,43200.00,,0.00010704994201660156,2.002716064453125e-05,,0.00043487548828125,0.06342554092407227,38104.308520,,2.7599403858184814
6,43200.00,,0.00011110305786132812,2.193450927734375e-05,,0.0005071163177490234,0.1849055290222168,43200.00,43200.00,155.79672932624817
7,43200.00,,0.00011801719665527344,2.3126602172851562e-05,,0.0008242130279541016,15171.52654504776,,,13236.47344493866
8,43200.00,,0.0001251697540283203,2.39573295011024810e-05,,0.001592874526977539,43200.00,,,43200.00
9,43200.00,,0.00012302398681640625,3.4235975295939725e-05,,0.003322124481201172,,,,
10,43200.00,,0.00020313262939453125,4.029273986816406e-05,,0.007988929748535156,,,,
11,43200.00,,0.0005357265472412109,6.985664367675781e-05,,0.01834583282470703,,,,
12,43200.00,,0.0009658336639404297,0.00014591217041015625,,0.04210186004638672,,,,
13,43200.00,,0.0029878616333007812,0.000476837158203125,,0.10535693168640137,,,,
14,43200.00,,0.007800102233886719,0.0012111663818359375,,0.2670779228210449,,,,
15,43200.00,,0.02344489097595215,0.0032639503479003906,,0.579542875289917,,,,
16,43200.00,,0.06932306289672852,0.007728099822998047,,1.4744460582733154,,,,
17,43200.00,,0.19852685928344727,0.016477108001708984,,3.6742618083953857,,,,
18,43200.00,,0.548882246017456,0.03823208808898926,,8.911425113677979,,,,
19,43200.00,,1.6421749591827393,0.09861898422241211,,21.629870176315308,,,,
20,43200.00,,4.749626159667969,0.39379310607910156,,53.4821879863739,,,,


==> data/cut_query.csv <==
dims,baseline,kdtree,faiss,bruteforce,hnsw,cvhull,ldtree,ldtree-subopt,ldtree-greedy
3,4.434347152709961e-05,1.827890319824219e-05,1.84901123046875e-06,4.693746566772461e-05,2.984306335449219e-06,0.0001404881477355957,1.7972359235e-08,,1.68e-08
4,5.577564239501953e-05,1.8499135971069335e-05,2.643917083740235e-06,9.672880172729492e-05,3.628969192504883e-06,0.00015284061431884764,2.29960232326e-08,,2.46e-08
5,7.522821426391601e-05,1.8216848373413085e-05,3.178119659423828e-06,0.00019977569580078124,3.9741992950439454e-06,0.00020830869674682618,8.542357326236e-08,8.542357326236e-08,5.82e-08
6,0.00010451078414916993,1.828312873840332e-05,3.2958984375e-06,0.00040705680847167967,4.864931106567383e-06,0.0009823846817016602,,3.026230683406e-07,3.026e-07
7,0.00013484001159667967,1.8744230270385742e-05,3.362894058227539e-06,0.0008125233650207519,5.534887313842773e-06,0.00830385032830230,,3.686120683046e-07,3.6861e-07
8,0.00017543554306030274,1.9941091537475585e-05,3.9079189300537105e-06,0.0016620683670043946,6.119966506958008e-06,,,,
9,0.00022027015686035156,2.361607551574707e-05,4.436969757080078e-06,0.003226633071899414,6.767034530639648e-06,,,,
10,0.000278470516204834,3.275871276855469e-05,7.654905319213867e-06,0.006514401435852051,8.072137832641601e-06,,,,
11,0.00034264326095581057,5.379414558410644e-05,1.2314081192016602e-05,0.012907032966613769,9.29403305053711e-06,,,,
12,0.0004131484031677246,0.00010849881172180176,1.6096115112304688e-05,0.026317172050476074,1.0843992233276366e-05,,,,
13,0.0005010986328125,0.00022615981101989745,4.839682579040528e-05,0.05271081447601318,1.427292823791504e-05,,,,
14,0.0006460952758789063,0.0005796728134155274,9.247279167175293e-05,0.10618683815002442,1.6324996948242186e-05,,,,
15,0.000708160400390625,0.0017850408554077148,0.0001854248046875,0.21452372312545775,2.112579345703125e-05,,,,
16,0.0008429908752441407,0.006091262102127075,0.00043941402435302736,0.4219396233558655,3.1759977340698245e-05,,,,
17,0.0009475851058959961,0.014003945112228394,0.0008496236801147461,0.9864887976646424,4.222798347473144e-05,,,,
18,0.0011267304420471192,0.03057223892211914,0.0019429798126220704,2.3590746903419495,5.291891098022461e-05,,,,
19,0.0012593340873718261,0.07074129390716553,0.004661825895309449,3.6328906512260435,5.8597803115844723e-05,,,,
20,0.0014136219024658203,0.15404482817649842,0.010771935939788818,7.130262265205383,7.74242877960205e-05,,,,


==> data/knp_build.csv <==
dims,time-limit,hnsw,faiss,kdtree,bruteforce,baseline,cvhull,ldtree,ldtree-subopt,ldtree-greedy
2,43200.00,0.000404841556549072266,1.3915871524810791016e-05,8.871751785278320334e-05,,,0.06308698654174805,0.09630656242370605,,0.09477853775024414
3,43200.00,0.00041007080078125,1.5062154769897461e-05,9.26230812072753906e-05,,,0.06309247016906738,0.10024476051330566,,0.09568047523498535
4,43200.00,0.00045013427734375,1.790855407714844e-05,9.30373257349574393e-05,,,0.06309628486633301,0.10024333000183105,,0.15521454811096191
5,43200.00,0.0004227161407470703,2.09808349609375e-05,9.64327493275932235e-05,,,0.06358098983764648,0.13099956512451172,,0.13207793235778809
6,43200.00,0.0004107952117919922,2.002716064453125e-05,9.7235839547493433e-05,,,0.06355929374694824,0.15638995170593262,,0.1680140495300293
7,43200.00,0.00046324729919433594,2.193450927734375e-05,9.989738464355469e-05,,,0.06358838081359863,2.9444892406463623,,0.3279914855957031
8,43200.00,0.0005629062652587891,2.31278076171875e-05,0.00012803077697753906,,,0.06356000900268555,597.7140955924988,,0.7656145095825195
9,43200.00,0.0006670951843261719,2.4080276489257812e-05,0.00013327598571777344,,,0.06359148025512695,43200.00,43200.00,2.9158310890197754
10,43200.00,0.0007801055908203125,2.439329523050235e-05,0.00011301040649414062,,,0.06360435485839844,,43200.00,8.224390745162964
11,43200.00,0.000851830291748047,2.486734313964844e-05,0.0001158155059814453,,,0.06366395950317383,,43200.00,38.52123665809631
12,43200.00,0.0008971691131591797,2.5114227294921875e-05,0.0001178466796875,,,0.06406283378601074,,43200.00,128.31650304794312
13,43200.00,0.0010151863098144531,2.7172927856445312e-05,0.00010704994201660156,,,0.10036301612854004,,43200.00,624.305832082015121
14,43200.00,0.0011010169982910156,3.1948089599609375e-05,0.0001049041748046875,,,0.16279220581054688,,43200.00,2509.32058320583232
15,43200.00,0.001318216323852539,3.2172927856445312e-05,0.00010800361633300781,,,0.35072779655456543,,43200.00,12431.3205820385325
16,43200.00,0.0016820430755615234,3.2901763916015625e-05,0.00014066696166992188,,,0.6974563598632812,,43200.00,34125.078302801851
17,43200.00,0.0021598339080810547,4.076957702636719e-05,0.0001621246337890625,,,1.4511218070983887,,,43200.00
18,43200.00,0.0027840137481689453,3.790855407714844e-05,0.00015211105346679688,,,3.443563222885132,,,
19,43200.00,0.003345966339111328,4.1961669921875e-05,0.0001659393310546875,,,8.600597381591797,,,
20,43200.00,0.0043027400970458984,4.506111145019531e-05,0.00018310546875,,,18.77530813217163,,,


==> data/knp_query.csv <==
dims,hnsw,faiss,kdtree,baseline,cvhull,ldtree,ldtree-subopt,ldtree-greedy,bruteforce
2,3.049705505371094e-06,2.526874542236328e-06,1.8988651275634766e-05,0.7113383483886717e-05,0.00013566255569458008,1.041e-08,,9.9e-09,3.987789154052734e-05
3,3.355696105957031e-06,2.630209350585938e-06,1.872467041015625e-05,0.906776806923828e-05,0.00013735532760620118,7.3e-09,,7.3e-09,6.606817245483399e-05
4,3.6439895629882814e-06,2.6548843383789065e-06,1.8351078033447265e-05,1.0236024856567383e-05,0.0001408672332763672,1.56e-08,,1.61e-08,8.99958610534668e-05
5,3.841161727905274e-06,3.1957626342773437e-06,1.868700981140137e-05,1.3986825942993164e-05,0.00015241146087646484,2.93e-08,,2.89e-08,0.0001276087760925293
6,4.129171371459961e-06,3.240823745727539e-06,1.8445014953613282e-05,1.871514320373535e-05,0.00016196489334106446,1.75e-08,,1.84e-08,0.00017970800399780273
7,4.0581226348876955e-06,3.3059120178222655e-06,1.8388986587524415e-05,2.4672985076904298e-05,0.0001652073860168457,3.35e-08,,3.41e-08,0.0002431488037109375
8,4.388093948364258e-06,3.328084945678711e-06,1.876911392211914e-05,3.056979179382324e-05,0.00016839027404785156,4.7e-08,4.7e-08,6.45e-08,0.0003197383880615234
9,4.324197769165039e-06,3.3752918243408203e-06,1.9977092742919923e-05,3.676915168762207e-05,0.00017436504364013673,,6.34e-08,8.73e-08,0.00041893482208251956
10,4.73785400390625e-06,3.397226333618164e-06,1.9343137741088867e-05,4.38687801361084e-05,0.00018768548965454102,,7.06e-08,1.157e-07,0.0005544066429138183
11,4.8193901062011715e-06,3.436106491088867e-06,1.9459769439697264e-05,5.629095840454102e-05,0.00021440982818603515,,3.9611e-07,5.664e-07,0.0006983494758605957
12,4.984855651855469e-06,3.540066146850586e-06,1.8575906753540038e-05,6.016373634338379e-05,0.00022294998168945313,,8.8171e-07,8.0401e-07,0.0009018325805664062
13,5.354881286621094e-06,3.6981105804443358e-06,1.9508123397827147e-05,6.96251392364502e-05,0.00025017499923706053,,1.61531e-06,,0.0011341285705566407
14,5.249977111816406e-06,3.899812698364258e-06,1.9711971282958984e-05,7.952117919921875e-05,0.0002949237823486328,,4.61133e-06,,0.0013921713829040526
15,5.439043045043945e-06,4.126071929931641e-06,1.991105079650879e-05,9.018802642822266e-05,0.0003979587554931641,,5.52234e-06,,0.0017283773422241211
16,4.82487678527832e-06,3.5598278045654295e-06,2.012491226196289e-05,0.00010179305076599122,0.0005340838432312012,,1.23922e-05,,0.0021431565284729002
17,5.293130874633789e-06,3.7009716033935546e-06,2.1681785583496093e-05,0.00011389303207397461,0.0007161855697631836,,,,0.00259812593460083
18,5.213022232055664e-06,3.921031951904297e-06,2.1124839782714844e-05,0.00012763309478759765,0.0011125707626342774,,,,0.0032175326347351073
19,5.520820617675781e-06,4.383325576782227e-06,2.21099853515625e-05,0.00014112567901611328,0.0014616751670837402,,,,0.0038983917236328127
20,5.462169647216797e-06,4.763126373291016e-06,2.4129152297973632e-05,0.00015493202209472656,0.0024541521072387693,,,,0.004652891159057617


==> data/tsp_build.csv <==
dims,time-limit,faiss,cvhull,kdtree,hnsw,bruteforce,baseline,ldtree,ldtree-subopt,ldtree-greedy
4,43200.00,1.62396240234375e-05,0.06459498405456543,0.00010189979553222656,0.0004191398620605469,,,0.0988154411315918,,0.10124850273132324
5,43200.00,1.8265579223632812e-05,0.06470155715942383,0.00011706352233886719,0.0004248619079589844,,,1092.5582818984985,1020.0748887062073,0.39819860458374023
6,43200.00,1.9788742065429688e-05,0.0877981185913086,9.012222290039062e-05,0.0009701251983642578,,,43200.00,43200.00,906.218293428421
7,43200.00,3.1948089599609375e-05,72.10421323776245,0.0001621246337890625,0.004761934280395508,,,,,43200.00
8,43200.00,0.0001480579376220703,43200.00,0.0006570816040039062,0.047441959381103516,,,,,
9,43200.00,0.0008690357208251953,,0.007473945617675781,0.4996988773345947,,,,,
10,43200.00,0.01034402847290039,,0.17520380020141602,8.626256227493286,,,,,
11,43200.00,0.13091611862182617,,4.061532974243164,140.64975214004517,,,,,
12,43200.00,5.332934856414795,,175.29837012290955,5042.57493769291795,,,,,
13,43200.00,192.463406804360346,,4718.350830468034634,43200.00,,,,,
14,43200.00,5914.3597367237509235,,43200.00,,,,,,
15,43200.00,43200.00,,,,,,,,


==> data/tsp_query.csv <==
dims,faiss,cvhull,kdtree,hnsw,bruteforce,baseline,ldtree,ldtree-subopt,ldtree-greedy
4,3.601176681518555e-06,0.00014301538467407227,1.7314838409423828e-05,3.6830902099609376e-06,4.0531158447265625e-05,3.7364959716796875e-05,1.88e-08,,2.01e-08
5,3.6127567291259767e-06,0.0001611781120300293,1.8233776092529296e-05,4.396915435791016e-06,0.00015486955642700197,9.214186668395996e-05,7.84e-08,7.84e-08,6.73e-08
6,3.897190093994141e-06,0.0003045368194580078,1.938009262084961e-05,5.6238174438476565e-06,0.0007496690750122071,0.00023305702209472655,,4.52e-07,2.08181e-06
7,5.2947998046875e-06,0.005909144878387451,2.3782014846801757e-05,6.979942321777344e-06,0.0044931960105896,0.0006012768745422364,,,
8,2.0951986312866212e-05,,5.79991340637207e-05,1.0111093521118164e-05,0.03155980348587036,0.0015076091289520264,,,
9,0.00010126280784606933,,0.00047560286521911623,1.259589195251465e-05,0.2569044876098633,0.0038482329845428466,,,
10,0.0016259541511535645,,0.009912699222564698,3.2764911651611325e-05,2.286841428279877,0.009371968984603882,,,
11,0.012616389989852905,,0.12840685796737672,4.327797889709472e-05,22.922276639938353,0.02255587458610535,,,
12,0.19627609252929687,,5.17120258808136,6.72149732597923325e-05,242.35320580235235,0.05389480590820313,,,
13,4.295797529367937463,,108.932479237593475,,2506.3440632352532,0.14325035820368023,,,
14,89.32571497129419124,,,,22051.3053406340683,0.319357239723967366,,,

